Saliency Benchmarking Made Easy: Separating Models, Maps and Metrics

Dozens of new models on fixation prediction are published every year and compared on open benchmarks such as MIT300 and LSUN. However, progress in the field can be difficult to judge because models are compared using a variety of inconsistent metrics. Here we show that no single saliency map can perform well under all metrics. Instead, we propose a principled approach to solve the benchmarking problem by separating the notions of saliency models, maps and metrics. Inspired by Bayesian decision theory, we define a saliency model to be a probabilistic model of fixation density prediction and a saliency map to be a metric-specific prediction derived from the model density which maximizes the expected performance on that metric given the model density. We derive these optimal saliency maps for the most commonly used saliency metrics (AUC, sAUC, NSS, CC, SIM, KL-Div) and show that they can be computed analytically or approximated with high precision. We show that this leads to consistent rankings in all metrics and avoids the penalties of using one saliency map for all metrics. Our method allows researchers to have their model compete on many different metrics with state-of-the-art in those metrics: "good" models will perform well in all metrics.

==> data/performance_figure_performances_AUC.csv <==
saliencymap,AIM,BMS,eDN,OpenSALICON,SalGAN,DeepGazeII
AUC,0.828831,0.837118,0.838357,0.863505,0.869729,0.883548
sAUC,0.649100,0.677084,0.711299,0.741588,0.762972,0.792404
NSS/IG,0.828831,0.837118,0.838357,0.863505,0.869729,0.883548
CC/KL,0.830038,0.835026,0.835490,0.862059,0.865807,0.880673
SIM,0.829635,0.834474,0.835117,0.861701,0.865361,0.879561


==> data/performance_figure_performances_CC.csv <==
saliencymap,AIM,BMS,eDN,OpenSALICON,SalGAN,DeepGazeII
AUC,0.475165,0.491929,0.492461,0.519783,0.536314,0.543618
sAUC,0.172271,0.223996,0.278215,0.295418,0.345583,0.369579
NSS/IG,0.565561,0.607264,0.614484,0.684224,0.749480,0.733241
CC/KL,0.606328,0.624457,0.624698,0.737745,0.764947,0.806748
SIM,0.605789,0.624148,0.624524,0.737826,0.764842,0.804570


==> data/performance_figure_performances_KLdiv.csv <==
saliencymap,AIM,BMS,eDN,OpenSALICON,SalGAN,DeepGazeII
AUC,0.991749,0.971731,0.971401,0.945121,0.933347,0.922326
sAUC,1.387180,1.294242,1.218003,1.244400,1.152025,1.125674
NSS/IG,0.756034,0.681768,0.673484,0.554681,0.482559,0.488775
CC/KL,0.696111,0.661160,0.659918,0.493419,0.463078,0.385972
SIM,0.762872,0.757106,0.774335,0.550407,0.571039,0.451175


==> data/performance_figure_performances_NSS.csv <==
saliencymap,AIM,BMS,eDN,OpenSALICON,SalGAN,DeepGazeII
AUC,1.139104,1.167812,1.172103,1.259217,1.280780,1.328648
sAUC,0.516497,0.613439,0.731962,0.836885,0.910961,1.012916
NSS/IG,1.501131,1.600230,1.613635,2.143965,2.215962,2.493238
CC/KL,1.521584,1.575962,1.581050,2.051697,2.097997,2.326005
SIM,1.518022,1.572937,1.578647,2.046154,2.092357,2.314424


==> data/performance_figure_performances_SIM.csv <==
saliencymap,AIM,BMS,eDN,OpenSALICON,SalGAN,DeepGazeII
AUC,0.442354,0.447864,0.447482,0.453846,0.458399,0.461371
sAUC,0.352552,0.368417,0.382886,0.376842,0.393249,0.402880
NSS/IG,0.536597,0.562841,0.565940,0.606866,0.643872,0.634031
CC/KL,0.550810,0.566335,0.566567,0.628707,0.648602,0.680294
SIM,0.557526,0.572131,0.571724,0.636311,0.655191,0.684973


==> data/performance_figure_performances_densityIG.csv <==
saliencymap,AIM,BMS,eDN,OpenSALICON,SalGAN,DeepGazeII
AUC,-0.197452,-0.176460,-0.174687,-0.125959,-0.117584,-0.083175
sAUC,-0.697486,-0.603408,-0.497874,-0.500561,-0.399373,-0.333968
NSS/IG,0.273559,0.361184,0.376803,0.724795,0.785096,0.984600
CC/KL,0.277253,0.331602,0.342154,0.658744,0.702166,0.884041
SIM,0.202053,0.213307,0.206090,0.593686,0.569699,0.812878


==> data/performance_figure_performances_sAUC.csv <==
saliencymap,AIM,BMS,eDN,OpenSALICON,SalGAN,DeepGazeII
AUC,0.595972,0.618699,0.623781,0.695496,0.705236,0.736911
sAUC,0.656440,0.681188,0.687451,0.742167,0.756413,0.778136
NSS/IG,0.595972,0.618699,0.623781,0.695496,0.705236,0.736911
CC/KL,0.581381,0.605622,0.610651,0.681168,0.693121,0.722245
SIM,0.581674,0.605807,0.610982,0.681571,0.693439,0.722389

